Political Discourse on Social Media: Echo Chambers, Gatekeepers, and the Price of Bipartisanship

Echo chambers, i.e., situations where one is exposed only to opinions that agree with their own, are an increasing concern for the political discourse in many democratic countries. This paper studies the phenomenon of political echo chambers on social media. We identify the two components in the phenomenon: the opinion that is shared ('echo'), and the place that allows its exposure ('chamber' --- the social network), and examine closely at how these two components interact. We define a production and consumption measure for social-media users, which captures the political leaning of the content shared and received by them. By comparing the two, we find that Twitter users are, to a large degree, exposed to political opinions that agree with their own. We also find that users who try to bridge the echo chambers, by sharing content with diverse leaning, have to pay a 'price of bipartisanship' in terms of their network centrality and content appreciation. In addition, we study the role of 'gatekeepers', users who consume content with diverse leaning but produce partisan content (with a single-sided leaning), in the formation of echo chambers. Finally, we apply these findings to the task of predicting partisans and gatekeepers from social and content features. While partisan users turn out relatively easy to identify, gatekeepers prove to be more challenging.

==> camera_ready_todo.txt <==
Action points marked with TODO.
Let's convert to DONE when we address them and add a note if necessary.


==============

Review 1:

"Since this work is one of the first to discuss this problem, the authors provide basic definitions that characterize this phenomenon. To a large extent, these definitions are the central contribution of this paper, as they help shape future discussion on this issue. Because of that, I would expect these definitions to be better motivated and explained. 
For example, the distinction between echo-chambers and homophily in social networks is not clear. Are echo chambers simply homophily when discussing a specific domain? This definition does not seem to capture the importance of analyzing echo chambers. Similarly, the definition of gatekeeper is not clear. In this context, one would expect a gatekeeper to have an active role in balancing the discussion (e.g., calling out users who push incorrect information through the network etc.). The authors need to clarify this definition."

DONE: Clarify definition of 'echo chamber' and 'homophily'. 
MM: In related work, we now say:
"The notion of echo chambers we study here can be seen as a special case of homophily, where as feature we consider the political leaning of shared content."

MM: Regarding clarifying the definition of 'gatekeeper':
We have defined it technically and I think that should be enough.
I think the confusion arises because 'gatekeeper' implies that the user controls who 'passes the gate', which is not the case here (users can follow anyone they want on Twitter). I had suggested the term 'sentinel', but I don't think we can change it now and 'gatekeeper' is consistent with related work.


"I found similar issues in the way the data was collected and analyzed. Analyzing the tweets' content by reducing it to the known political leaning of news outlets is very noisy and probably results in many "misses" (tweets that do not have this information). The authors should report this proportion."

TODO: Report if we have such statistics.

MM: We could report this number, but I think what we do is quite robust. It is still possible that the tweets we 'miss' express a different opinion than those we 'hit', but (i) we have no reason to think that, (ii) we have quite many 'hits'.

"Another example of noisy analysis is when the tweet points to an article, dismissing it as "nonsense", in which case the tweet takes an opposite stance."

MM: I don't think we do that.



Review 2:

"I think it is important to know whether a twitter handle belongs to a person, a person's brand, or a company. In addition, I think it is important to distinguish political news from other url links for the purpose of this study."

MM: not sure if we can do this now.

KG: We do simple analysis and already write that in the paper: "For all the datasets, we perform simple checks to remove bots, using minimum and maximum thresholds for number of tweets per day, followers, friends, and ensure that the account is at least one year old at the time of data collection."

"I would like more explanation on why particular definitions were chosen. In other words, are there alternatives to the definitions for consumption and production polarity – and if so, were they used to check for robustness of the results to these different definitions?"

MM: we showed the correlation with Barbera's score -- also we are simply using mean polarity estimates for our scores, when we have enough tweets to estimate them accurately, it's pretty straightforward

"I would have liked to see more detail on the characteristics of the bipartisanship users."

TODO: we can add this as idea to future work:
Now we say 
"Second, designing (probabilistic generative) models to capture the observed echo-chamber structure in terms of content and network features -- and the different user roles (i.e., (bi)partisan users and gatekeepers) and the price of bipartisanship."

"Since there is some agreement that echo chambers are bad, it would be nice to see a discussion of interventions on Twitter or otherwise that might break them up."

MM: Done in previous work.

"It would be nice to see a more detailed discussion about why the authors are finding differences in the political and non political datasets in Figure 3. Are the biases coming from the users being different in terms of their political leaning or interest in politics, activity bias around certain contentious topics, etc.?"

TODO: clarify this

MM: The difference might simply be due to the different tweet sets.
But perhaps we can check that is the overlap of users between datasets?




Review 3:

"1 - As I mentioned above, the paper would benefit from an extended discussion of the relationship between average and variance in consumption/production. Figure 4 suggests most individuals consume and produce information from many different sources, given the high variance overall, even for more partisan users."

"2 - A related concern is that I worry that the authors might be misinterpreting the results. Individuals with extreme average consumption/production might still be consuming a relatively high level of content that does not align with their political views, particularly in comparison to offline consumption of political information. This interpretation would be at odds with the main takeaway point of the paper, as stated in the abstract."

MM: yes, 'might', but we do not know that

DONE: Now the first paragraph of limitations says that
"as we focused on politically active users on Twitter, one should not infer that our observations generalize immediately to other settings -- or that echo chamber effects are as pronounced for the general public."

NOTE: We might want to check or mention research from here:
https://cristianvaccari.com/2018/02/13/how-prevalent-are-filter-bubbles-and-echo-chambers-on-social-media-not-as-much-as-president-obama-thinks/


"I kept thinking about the results in Bakshy et al (2015, Science), and how they measure % of exposure to diverse content, finding relatively high levels of exposure to ideological diversity. Are those finding compatible with the ones reported here? Or different? It's hard to compare because the measures are not the same."

DONE Describe the correspondance with Bakshy et al (2015, Science) in Related Work -- but stay at high level, no strong claims about comparison between the two settings.



"3 - Users included in the political datasets are those who tweeted multiple times about these political topics, which means they are all highly politically interested users, leading to issues with sample selection bias. If the authors were to look at a broader sample of users, it is likely that consumption/production of content would be more diverse. It would be important to acknowledge this point in the paper."

DONE: we acknowledge this in Limitations (see comment 2- of same reviewer above). 
We had also said that "We have tried to address concerns the generality of our results by performing our analysis on datasets of various sizes, from various domains and time periods."


Review 4:

"the joint analysis of network and content is not new per se: without mentioning the growing decade-old literature on socio-semantic networks, with regard to the specific question of online polarization, Conover et al. 2011, Barbera et al. 2015 (both cited here), or Lietz et al. 2014, to cite a few, do look simultaneously at the network structure and the distribution of content."

TODO: should we add a citation to Lietz?

MM: Here is the work of Lietz
https://www.aaai.org/ocs/index.php/ICWSM/ICWSM14/paper/viewFile/8069/8129
After a quick look, I am not sure this is very related.
It does look at both content and network but not the notion of echo chambers.

"The prediction task seems to be a bit marginal with respect to the core of the paper: it is unclear to what extent the success or failure of this task significantly improves our understanding of the role of various users in the network; a typical machine learning subsection might not bring much added value at this stage of the paper"

MM: Sure.


"- The main unexpected finding of comparing polarity mean and variance lies in the fact that users with a center polarity and a small variance are practically non-existent (i.e. bipartisan users are broad), as the other findings on partisan users are pretty much expected by construction. Thus, could the fact that polarity mean partly embeds information on variance (i.e. extreme polarity can't be related to high variances) somehow weaken the conclusions on the U-curve? "

MM: Very good point - and perhaps this explains the U-curves.
	Basically we implicitly assume a Gaussian model of user scores around a mean (the estimates of which are the polarities we report).
	But this cannot be very accurate in extreme values, since the scores do not go beyond 0 and 1.
	A truncated Gaussian would address that.
	If we have time, we can do the following:
	when the variance estimate is such that the full Gaussian is significantly out of the (0,1) limits, re-estimate it using only one-sided samples (i.e., only samples that fall on one side of the mean estimate, specifically the side towards the center of the interval).

	"- In the introduction, it might be quick to say that 'scholars agree' that echo chambers are a threat to deliberative democracy by relying on Sunstein only – see e.g., the recent "Filter Bubbles, Echo Chambers, and Online News Consumption" by Flaxman et al. (2016, Public Opinion Quarterly)."

DONE: do not say 'scholars agree'


"The checks associated with a minus sign on Tables 2 and 3 are a bit ambiguous, could it be clearer to use another notation distinguishing (significant) positive and (significant) negative associations ?"

TODO Fix?


==========

TODO Format paper according to instructions.
TODO Complete copyright form.
TODO Submit paper and copyright form.


